Sensing the position of a single scatterer in an opaque medium by mutual scattering

We investigate the potential of mutual scattering, i.e., light scattering with multiple properly phased incident beams, as a method to extract structural information from inside an opaque object. In particular, we study how sensitively the displacement of a single scatterer is detected in an optically dense sample of many (up to $N=1000$) similar scatterers. By performing exact calculations on ensembles of many point scatterers, we compare the mutual scattering (from two beams) and the well-known differential cross-section (from one beam) in response to the change of location of a single dipole inside a configuration of randomly distributed similar dipoles. Our numerical examples show that mutual scattering provides speckle patterns with an angular sensitivity at least 10 times higher than the traditional one-beam techniques. By studying the "susceptivity" of mutual scattering, we demonstrate the possibility to determine the original depth relative to the incident surface of the displaced dipole in an opaque sample. Furthermore, we show that mutual scattering offers a new approach to determine the complex scattering amplitude.

==> _1_submit/letter_reviewer.txt <==
To Prof. Andrew M. Weiner, Editor-in-Chief
Optics Express
Optica

Subject: Submission of a manuscript to Optics Express Journal 

Enschede, the Netherlands, 30 November 2022.

Dear Prof. Weiner, 

Please find enclosed the manuscript entitled "Sensing the position of a single scatterer in an opaque medium by mutual scattering" by Minh Duy Truong, Ad Lagendijk, and Willem L. Vos, which we wish to submit to Optics Express Journal.

Tracking the position of a single particle within opaque samples is a major challenge in optics. It is usually done by sending a single beam of waves to a target and studying the scattered waves, as in typical X-ray experiments for weakly interacting samples. The recent development of multiple-beam techniques such as optical wavefront shaping, where light scattering with multiple properly phased incident beams, has opened new potential for research of strongly interacting opaque samples. In our manuscript, we show that mutual scattering is a powerful method to detect the displacement of a single scatterer in an optically dense sample of many (up to N=1000) similar scatterers. We illustrate that our multiple-beam technique provides speckle patterns with an angular sensitivity at least 10 times higher than the traditional one-beam techniques and can be a powerful tool in imaging and metrology applications.

The paper is intended for the section “Nanophotonics, Metamaterials, and Photonic Crystals”. Please note that our manuscript is not under consideration elsewhere. 

On behalf of all co-authors, we thank you in advance for your time and assistance.

Kind regards, 
Dr. Minh Duy Truong

Complex Photonic Systems (COPS), MESA+ Institute for Nanotechnology, University of Twente, Enschede, the Netherlands
E-Mail: m.d.truong@utwente.nl

 

List of reviewers:

+Prof. Stefan Rotter 
Vienna University of Technology (TU Wien)
stefan.rotter@tuwien.ac.at

+Prof. Sylvain Gigan 
Laboratoire Kastler-Brossel, Ecole Normale Supérieure (ENS, Paris)
sylvain.gigan@lkb.ens.fr

+Prof. Frank Scheffold 
University of Fribourg (CH) 
frank.scheffold@unifr.ch

Prof. Jacopo Bertolotti 
University of Exeter (UK)
J.Bertolotti@exeter.ac.uk


